Self-attention Does Not Need $O(n^2)$ Memory

We present a very simple algorithm for attention that requires $O(1)$ memory with respect to sequence length and an extension to self-attention that requires $O(\log n)$ memory. This is in contrast with the frequently stated belief that self-attention requires $O(n^2)$ memory. While the time complexity is still $O(n^2)$, device memory rather than compute capability is often the limiting factor on modern accelerators. Thus, reducing the memory requirements of attention allows processing of longer sequences than might otherwise be feasible. We provide a practical implementation for accelerators that requires $O(\sqrt{n})$ memory, is numerically stable, and is within a few percent of the runtime of the standard implementation of attention. We also demonstrate how to differentiate the function while remaining memory-efficient. For sequence length 16384, the memory overhead of self-attention is reduced by 59X for inference and by 32X for differentiation.

==> license.txt <==
Licence for arxiv.sty

MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

==> memoryefficient.csv <==
Wall time,Step,Value
1634025475.976,0,3.743570342606972e-09
1634025676.56,1000,1.4031529426574707
1634025853.457,2000,3.3690872192382812
1634026024.838,3000,4.725954532623291
1634026191.64,4000,6.309088706970215
1634026348.354,5000,8.425004005432129
1634026524.893,6000,9.652143478393555
1634026828.724,8000,12.98404312133789
1634027128.768,10000,14.701496124267578
1634027451.446,12000,16.227514266967773
1634027750.228,14000,17.642847061157227
1634028079.58,16000,18.33375358581543
1634028376.801,18000,18.922412872314453
1634028674.299,20000,19.599849700927734
1634028992.638,22000,19.974687576293945
1634029289.607,24000,20.663692474365234
1634029602.448,26000,20.786474227905273
1634029899.467,28000,21.298828125
1634030193.121,30000,21.606870651245117
1634030508.335,32000,21.885656356811523
1634030802.191,34000,22.097976684570312
1634031120.05,36000,22.32085418701172
1634031418.381,38000,22.661758422851562
1634031717.094,40000,22.574079513549805
1634032030.366,42000,23.140853881835938
1634032472.804,45000,23.1312313079834
1634032631.525,46000,23.102365493774414
1634033076.151,49000,23.372060775756836
1634033222.618,50000,23.440048217773438
1634033681.742,53000,23.597124099731445
1634033829.646,54000,23.884260177612305
1634034289.098,57000,23.77569580078125
1634034435.934,58000,23.852863311767578
1634034901.904,61000,23.957256317138672
1634035048.636,62000,24.24513053894043
1634035491.519,65000,24.082584381103516
1634035648.161,66000,24.45330810546875
1634036089.595,69000,24.37374496459961
1634036537.105,72000,24.313562393188477
1634036683.499,73000,24.54729652404785
1634037136.036,76000,24.888227462768555
1634037283.504,77000,24.89255714416504
1634037723.246,80000,25.117570877075195
1634037880.738,81000,25.016813278198242
1634038319.054,84000,25.07703399658203
1634038466.882,85000,25.119991302490234
1634038917.557,88000,25.157812118530273
1634039063.252,89000,25.179372787475586
1634039515.075,92000,25.214115142822266
1634039953.364,95000,25.35546875
1634040113.606,96000,25.29793930053711
1634040553.212,99000,25.490009307861328
1634040699.277,99999,25.430400848388672


==> query-chunk-runtime.csv <==
chunk size,runtime,
1,-96.56741307160398
2,-96.13810524666779
4,-92.39893239462857
8,-85.15320708722811
16,-72.10123998605584
32,-49.585054032751366
64,-23.642229955520733
128,-14.793002885461082
256,-9.96826155953131
512,-8.928885566012845
1024,-5.006508288750123
2048,-4.0747195988396046
4096,-3.4434924520603816
8192,-2.9047345532124402
16384,-2.742846407646149


==> relative-runtime.csv <==
input size,runtime,
% 256,0
% 512,0
% 1024,0.0009062290191650391
% 2048,0
4096,-2.942925089179549
8192,-7.31079825627099
16384,-3.8055179012837836
32768,-3.456529572244815
65536,-10.779390627940677
131072,-6.941792920341772
262144,-35.92917633722996
524288,-34.77
1048576,-64.04429873608772


==> standard.csv <==
Wall time,Step,Value
1634025755.278,0,3.743570342606972e-09
1634025965.938,1000,1.398858904838562
1634026155.179,2000,3.022998809814453
1634026332.995,3000,4.268488883972168
1634026507.74,4000,5.948200702667236
1634026678.681,5000,8.200764656066895
1634026853.478,6000,9.406390190124512
1634027178.37,8000,12.631747245788574
1634027337.85,9000,13.804317474365234
1634027673.315,11000,15.55269718170166
1634027991.366,13000,16.44268035888672
1634028307.512,15000,17.783946990966797
1634028641.323,17000,18.627044677734375
1634028954.854,19000,18.824356079101562
1634029294.966,21000,19.7066650390625
1634029608.867,23000,20.180004119873047
1634029921.916,25000,20.72943878173828
1634030252.546,27000,21.306873321533203
1634030409.314,28000,20.653322219848633
1634030723.875,30000,21.18267250061035
1634030920.158,31000,21.615522384643555
1634031079.001,32000,21.772253036499023
1634031390.65,34000,22.096935272216797
1634031725.693,36000,22.25140380859375
1634032037.271,38000,22.69642448425293
1634032350.253,40000,22.744138717651367
1634032831.679,43000,23.069387435913086
1634033319.3,46000,23.040822982788086
1634033475.047,47000,23.05634117126465
1634033943.436,50000,23.17703628540039
1634034120.162,51000,23.37251091003418
1634034589.836,54000,23.459678649902344
1634034748.995,55000,23.798118591308594
1634035230.294,58000,23.518583297729492
1634035386.037,59000,23.986595153808594
1634035864.271,62000,24.17832374572754
1634036019.396,63000,23.9041690826416
1634036174.295,64000,24.304073333740234
1634036650.982,67000,24.421627044677734
1634036805.585,68000,24.34178924560547
1634037283.134,71000,24.69767951965332
1634037436.815,72000,24.51756477355957
1634037901.305,75000,24.558053970336914
1634038070.217,76000,24.783912658691406
1634038535.579,79000,24.78775405883789
1634038691.712,80000,25.081199645996094
1634039170.825,83000,25.075485229492188
1634039325.89,84000,25.06598472595215
1634039815.548,87000,25.167076110839844
1634039970.815,88000,25.256450653076172
1634040449.526,91000,25.330873489379883
1634040604.598,92000,25.39325714111328
1634041068.646,95000,25.308696746826172
1634041234.326,96000,25.434110641479492
1634041388.815,97000,25.252077102661133

